Asymptotically optimal reinforcement learning in Block Markov Decision Processes

The curse of dimensionality renders Reinforcement Learning (RL) impractical in many real-world settings with exponentially large state and action spaces. Yet, many environments exhibit exploitable structure that can accelerate learning. To formalize this idea, we study RL in Block Markov Decision Processes (BMDPs). BMDPs model problems with large observation spaces, but where transition dynamics are fully determined by latent states. Recent advances in clustering methods have enabled the efficient recovery of this latent structure. However, a regret analysis that exploits these techniques to determine their impact on learning performance remained open. We are now addressing this gap by providing a regret analysis that explicitly leverages clustering, demonstrating that accurate latent state estimation can indeed effectively speed up learning. Concretely, this paper analyzes a two-phase RL algorithm for BMDPs that first learns the latent structure through random exploration and then switches to an optimism-guided strategy adapted to the uncovered structure. This algorithm achieves a regret that is $O(\sqrt{T}+n)$ on a large class of BMDPs susceptible to clustering. Here, $T$ denotes the number of time steps, $n$ is the cardinality of the observation space, and the Landau notation $O(\cdot)$ holds up to constants and polylogarithmic factors. This improves the best prior bound, $O(\sqrt{T}+n^2)$, especially when $n$ is large. Moreover, we prove that no algorithm can achieve lower regret uniformly on this same class of BMDPs. This establishes that, on this class, the algorithm achieves asymptotic optimality.

==> final_simulations/data/case1/BUCBVI_n100_S3_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4966.532408042745,0.0
40000.0,9041.838292038137,0.0
60000.0,12133.384764086659,0.0
80000.0,15064.262926257907,0.0
100000.0,17785.423797094154,0.0
120000.0,20468.568474157073,0.0
140000.0,22966.277584758776,0.0
160000.0,25424.92578314156,0.0
180000.0,27803.586029970582,0.0
200000.0,30005.735022034074,0.0
220000.0,32137.877804068237,0.0
240000.0,34333.76631699101,0.0
260000.0,36350.64294820139,0.0
280000.0,38274.768500215636,0.0
300000.0,40209.33924075522,0.0
320000.0,42170.36348332267,0.0
340000.0,44079.76971535612,0.0
360000.0,45875.10513471393,0.0
380000.0,47569.394546977914,0.0
400000.0,49191.7015357691,0.0
420000.0,50907.05007744994,0.0
440000.0,52597.48113663873,0.0
460000.0,54276.46034471656,0.0
480000.0,55932.95144362195,0.0
500000.0,57450.299356603355,0.0
520000.0,59027.19142672996,0.0
540000.0,60543.17937682249,0.0
560000.0,62021.57617275347,0.0
580000.0,63532.389875744935,0.0
600000.0,65012.069712271914,0.0
620000.0,66496.14423017681,0.0
640000.0,67950.47777960316,0.0
660000.0,69364.30547712004,0.0
680000.0,70697.59026102565,0.0
700000.0,71989.03883734782,0.0
720000.0,73258.12341562565,0.0
740000.0,74504.58643706661,0.0
760000.0,75714.96110459015,0.0
780000.0,76965.7821409775,0.0
800000.0,78140.28460575256,0.0
820000.0,79392.67076149478,0.0
840000.0,80610.03810834163,0.0
860000.0,81880.15994291427,0.0
880000.0,83097.78437019966,0.0
900000.0,84221.83592319884,0.0
920000.0,85304.4451800764,0.0
940000.0,86351.20114068873,0.0
960000.0,87395.892562969,0.0
980000.0,88409.68805444287,0.0
1000000.0,89432.02615412965,0.0
1020000.0,90425.71621411992,0.0
1040000.0,91403.96741781326,0.0
1060000.0,92393.42935656628,0.0
1080000.0,93280.03671392892,0.0
1100000.0,94256.07465406042,0.0
1120000.0,95235.75494992593,0.0
1140000.0,96158.84573891445,0.0
1160000.0,97063.2001037969,0.0
1180000.0,98068.04039546836,0.0
1200000.0,99071.80579165497,0.0
1220000.0,99918.61912537448,0.0
1240000.0,100870.81716164481,0.0
1260000.0,101809.97375753755,0.0
1280000.0,102707.29537865566,0.0
1300000.0,103588.35846457991,0.0
1320000.0,104362.29704232095,0.0
1340000.0,105154.79792223452,0.0
1360000.0,105968.97987004765,0.0
1380000.0,106762.01051435503,0.0
1400000.0,107577.87694544694,0.0
1420000.0,108366.38680870307,0.0
1440000.0,109157.84683394432,0.0
1460000.0,109896.6890178771,0.0
1480000.0,110639.03996849305,0.0
1500000.0,111373.27051623713,0.0
1520000.0,112110.14505996113,0.0
1540000.0,112860.65120527509,0.0
1560000.0,113579.76438273326,0.0
1580000.0,114299.04339718074,0.0
1600000.0,115020.98016249016,0.0
1620000.0,115764.13709766092,0.0
1640000.0,116435.13046289585,0.0
1660000.0,117181.87829544675,0.0
1680000.0,117969.78281468875,0.0
1700000.0,118669.93521764595,0.0
1720000.0,119349.40401655599,0.0
1740000.0,119973.97516496317,0.0
1760000.0,120632.88906330755,0.0
1780000.0,121254.89080157387,0.0
1800000.0,121865.86534553138,0.0
1820000.0,122471.05799735035,0.0
1840000.0,123077.76021202467,0.0
1860000.0,123667.55011054617,0.0
1880000.0,124213.5540688883,0.0
1900000.0,124776.06583160488,0.0
1920000.0,125375.05161523866,0.0
1940000.0,125897.98795449687,0.0
1960000.0,126402.05441775243,0.0
1980000.0,126894.63944412186,0.0
2000000.0,127418.26325734868,0.0


==> final_simulations/data/case1/BUCBVI_n100_S6_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4903.167418947274,0.0
40000.0,9820.547990333871,0.0
60000.0,14752.80956164667,0.0
80000.0,19693.545696079156,0.0
100000.0,24590.492675457463,0.0
120000.0,29562.474185951098,0.0
140000.0,34525.59207161133,0.0
160000.0,39449.3725002337,0.0
180000.0,44407.61012212087,0.0
200000.0,49293.59387819037,0.0
220000.0,54232.48483722187,0.0
240000.0,59154.34844466564,0.0
260000.0,64069.461270724816,0.0
280000.0,69007.17378723322,0.0
300000.0,73851.24731481273,0.0
320000.0,78732.9063467202,0.0
340000.0,83700.89243481189,0.0
360000.0,88600.41026006069,0.0
380000.0,93518.2018036884,0.0
400000.0,98532.40872768607,0.0
420000.0,103501.09746141374,0.0
440000.0,108192.34697056431,0.0
460000.0,110375.90643421432,0.0
480000.0,112570.12532920617,0.0
500000.0,114759.11003217849,0.0
520000.0,116919.75258818042,0.0
540000.0,119001.76662364329,0.0
560000.0,121054.89290163305,0.0
580000.0,123054.02022893674,0.0
600000.0,125074.93778502377,0.0
620000.0,127064.61679152393,0.0
640000.0,129044.91398473724,0.0
660000.0,130967.13939022989,0.0
680000.0,132944.55187463184,0.0
700000.0,134907.80071024707,0.0
720000.0,136891.55054159067,0.0
740000.0,138757.50182281662,0.0
760000.0,140583.69793023437,0.0
780000.0,142347.1555373557,0.0
800000.0,144110.46846821532,0.0
820000.0,145841.10951718042,0.0
840000.0,147619.75330887095,0.0
860000.0,149412.02897968923,0.0
880000.0,151133.8292263014,0.0
900000.0,152828.94469974813,0.0
920000.0,154571.60221271298,0.0
940000.0,156377.9700224835,0.0
960000.0,158197.75231520098,0.0
980000.0,159899.91109857976,0.0
1000000.0,161535.79039792262,0.0
1020000.0,163199.41181497741,0.0
1040000.0,164763.9544550269,0.0
1060000.0,166256.83728922193,0.0
1080000.0,167770.71349653462,0.0
1100000.0,169219.91663711786,0.0
1120000.0,170729.10520427325,0.0
1140000.0,172180.17679794296,0.0
1160000.0,173628.6352501153,0.0
1180000.0,175081.89885216905,0.0
1200000.0,176471.2659660367,0.0
1220000.0,177897.49011855992,0.0
1240000.0,179349.77758530178,0.0
1260000.0,180788.08012191055,0.0
1280000.0,182260.17938287335,0.0
1300000.0,183718.89487745147,0.0
1320000.0,185169.28168997506,0.0
1340000.0,186575.19371683022,0.0
1360000.0,187994.28440391307,0.0
1380000.0,189452.4042793602,0.0
1400000.0,190798.23812505405,0.0
1420000.0,192114.4344841874,0.0
1440000.0,193373.29833448515,0.0
1460000.0,194647.22675368795,0.0
1480000.0,195917.0418852968,0.0
1500000.0,197150.5007471958,0.0
1520000.0,198380.7189738605,0.0
1540000.0,199625.38949561678,0.0
1560000.0,200842.0363419461,0.0
1580000.0,202073.62471982243,0.0
1600000.0,203332.7197818812,0.0
1620000.0,204591.0272806791,0.0
1640000.0,205858.3690978029,0.0
1660000.0,207009.75934288127,0.0
1680000.0,208224.0806428825,0.0
1700000.0,209410.4346117624,0.0
1720000.0,210693.85136772576,0.0
1740000.0,211952.5589320045,0.0
1760000.0,213198.16610052786,0.0
1780000.0,214391.72709589568,0.0
1800000.0,215549.61678976147,0.0
1820000.0,216821.64578300645,0.0
1840000.0,218028.4337610884,0.0
1860000.0,219212.70537253818,0.0
1880000.0,220363.48552165576,0.0
1900000.0,221542.3336212018,0.0
1920000.0,222670.84517021826,0.0
1940000.0,223772.6336731296,0.0
1960000.0,224847.37268270133,0.0
1980000.0,225939.01780477678,0.0
2000000.0,226992.20440799417,0.0


==> final_simulations/data/case1/BUCBVI_n200_S3_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,5098.166661271649,0.0
40000.0,10101.48976385544,0.0
60000.0,15049.450548343462,0.0
80000.0,18105.330303207993,0.0
100000.0,20983.30720698907,0.0
120000.0,23801.20698597464,0.0
140000.0,26436.76653474926,0.0
160000.0,28987.858844875882,0.0
180000.0,31501.674075894596,0.0
200000.0,33861.18606202731,0.0
220000.0,36128.920531170705,0.0
240000.0,38440.299403200916,0.0
260000.0,40637.87247035015,0.0
280000.0,42740.12356696799,0.0
300000.0,44763.890397039504,0.0
320000.0,46863.87239017495,0.0
340000.0,48880.55419185615,0.0
360000.0,50745.999246436,0.0
380000.0,52567.35480396141,0.0
400000.0,54367.075388645695,0.0
420000.0,56101.573529979534,0.0
440000.0,57820.492300064885,0.0
460000.0,59596.79648149962,0.0
480000.0,61334.405097256706,0.0
500000.0,62917.717292869114,0.0
520000.0,64415.507290504815,0.0
540000.0,65886.61606218311,0.0
560000.0,67417.08949078334,0.0
580000.0,68921.81201493804,0.0
600000.0,70436.92069382052,0.0
620000.0,71916.39120138128,0.0
640000.0,73398.16262144136,0.0
660000.0,74814.78121559764,0.0
680000.0,76169.07501368615,0.0
700000.0,77471.05418276932,0.0
720000.0,78709.72082287678,0.0
740000.0,79971.24671490118,0.0
760000.0,81253.05705833127,0.0
780000.0,82479.75400974473,0.0
800000.0,83665.83002085402,0.0
820000.0,84949.66850574943,0.0
840000.0,86186.7818664544,0.0
860000.0,87426.1371080518,0.0
880000.0,88648.75961399311,0.0
900000.0,89854.33110292268,0.0
920000.0,91032.29623953963,0.0
940000.0,92203.90143177134,0.0
960000.0,93322.20014078915,0.0
980000.0,94404.94681389118,0.0
1000000.0,95448.33454536973,0.0
1020000.0,96495.72204000177,0.0
1040000.0,97502.22200926172,0.0
1060000.0,98487.30676990305,0.0
1080000.0,99474.51294775913,0.0
1100000.0,100476.56255806005,0.0
1120000.0,101427.6741497519,0.0
1140000.0,102472.2845129735,0.0
1160000.0,103466.48880188726,0.0
1180000.0,104480.19370459032,0.0
1200000.0,105427.92248730478,0.0
1220000.0,106427.6518460064,0.0
1240000.0,107422.01798467536,0.0
1260000.0,108353.50518017297,0.0
1280000.0,109282.74261428288,0.0
1300000.0,110163.79806408356,0.0
1320000.0,110922.94854696712,0.0
1340000.0,111794.58852715557,0.0
1360000.0,112618.9341445727,0.0
1380000.0,113409.14951024286,0.0
1400000.0,114212.68670155434,0.0
1420000.0,114972.24035454576,0.0
1440000.0,115746.75742058433,0.0
1460000.0,116487.24872041994,0.0
1480000.0,117227.6996931528,0.0
1500000.0,118002.63043293031,0.0
1520000.0,118706.65831146413,0.0
1540000.0,119458.38037050527,0.0
1560000.0,120162.32406512904,0.0
1580000.0,120870.33716796828,0.0
1600000.0,121578.46685689478,0.0
1620000.0,122338.51564958622,0.0
1640000.0,123051.11496399506,0.0
1660000.0,123810.10786825302,0.0
1680000.0,124570.08807547507,0.0
1700000.0,125289.53749617562,0.0
1720000.0,125972.17523204559,0.0
1740000.0,126712.79427294224,0.0
1760000.0,127395.31595646264,0.0
1780000.0,128075.65626634611,0.0
1800000.0,128741.2991684177,0.0
1820000.0,129360.19296017429,0.0
1840000.0,129958.615125024,0.0
1860000.0,130533.3255788621,0.0
1880000.0,131053.78301313124,0.0
1900000.0,131575.16069369623,0.0
1920000.0,132158.11083329818,0.0
1940000.0,132666.5799251811,0.0
1960000.0,133232.9002433885,0.0
1980000.0,133765.4947259666,0.0
2000000.0,134311.3368066752,0.0


==> final_simulations/data/case1/BUCBVI_n200_S6_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4947.397540675651,0.0
40000.0,9956.79437387696,0.0
60000.0,15043.948767863785,0.0
80000.0,20024.742441367744,0.0
100000.0,25038.99201613145,0.0
120000.0,30062.5917521538,0.0
140000.0,35113.64018128568,0.0
160000.0,40153.815237572635,0.0
180000.0,45204.07622459269,0.0
200000.0,50215.52634982242,0.0
220000.0,55236.02303362309,0.0
240000.0,60220.2059653724,0.0
260000.0,65244.36383195588,0.0
280000.0,70260.94512931837,0.0
300000.0,75278.88968257094,0.0
320000.0,80364.80957826533,0.0
340000.0,85340.87415924523,0.0
360000.0,90417.71365412138,0.0
380000.0,95394.71186381273,0.0
400000.0,100389.31196053949,0.0
420000.0,105404.27730882986,0.0
440000.0,110440.05643067876,0.0
460000.0,115488.35486702455,0.0
480000.0,120576.31641406825,0.0
500000.0,125545.5317454116,0.0
520000.0,130566.04867605836,0.0
540000.0,135582.501793136,0.0
560000.0,140631.34117061354,0.0
580000.0,145572.05105018883,0.0
600000.0,150565.09167371254,0.0
620000.0,155567.78943307605,0.0
640000.0,160635.54706754,0.0
660000.0,165590.84556457534,0.0
680000.0,170651.27986692387,0.0
700000.0,175617.81095544086,0.0
720000.0,180681.34063803835,0.0
740000.0,185673.04548409674,0.0
760000.0,190679.84397751192,0.0
780000.0,195681.92627499148,0.0
800000.0,200785.77761127305,0.0
820000.0,205864.10141488293,0.0
840000.0,210899.48932883498,0.0
860000.0,215903.4534844074,0.0
880000.0,220918.74973400816,0.0
900000.0,224472.65959446447,0.0
920000.0,226132.26616058178,0.0
940000.0,227806.76450957614,0.0
960000.0,229515.3816440518,0.0
980000.0,231175.5995080347,0.0
1000000.0,232870.79408115958,0.0
1020000.0,234494.21364673378,0.0
1040000.0,236084.45513093704,0.0
1060000.0,237689.431941882,0.0
1080000.0,239222.38022103347,0.0
1100000.0,240734.41531129635,0.0
1120000.0,242229.49428321037,0.0
1140000.0,243806.36695273826,0.0
1160000.0,245382.6726816016,0.0
1180000.0,246922.17282783065,0.0
1200000.0,248402.2953850167,0.0
1220000.0,249936.49955552898,0.0
1240000.0,251429.33143717027,0.0
1260000.0,252890.22204528563,0.0
1280000.0,254356.18962921202,0.0
1300000.0,255857.1057323689,0.0
1320000.0,257277.9122638459,0.0
1340000.0,258742.47105742188,0.0
1360000.0,260248.50450449763,0.0
1380000.0,261706.37145111652,0.0
1400000.0,263090.84799774084,0.0
1420000.0,264475.96340378653,0.0
1440000.0,265817.0048378076,0.0
1460000.0,267136.2655401195,0.0
1480000.0,268463.4902867394,0.0
1500000.0,269827.26364111505,0.0
1520000.0,271197.7866761305,0.0
1540000.0,272530.3571884163,0.0
1560000.0,273790.64525403606,0.0
1580000.0,275064.73760419514,0.0
1600000.0,276295.4231431639,0.0
1620000.0,277568.8230050752,0.0
1640000.0,278831.915942551,0.0
1660000.0,280088.94341957045,0.0
1680000.0,281311.7207163174,0.0
1700000.0,282527.70319863723,0.0
1720000.0,283768.6200908618,0.0
1740000.0,284974.6407383956,0.0
1760000.0,286152.4818565075,0.0
1780000.0,287395.8200057165,0.0
1800000.0,288667.7332926905,0.0
1820000.0,289871.83381112805,0.0
1840000.0,291161.8427226471,0.0
1860000.0,292471.86498976103,0.0
1880000.0,293694.04123508604,0.0
1900000.0,294876.17540807766,0.0
1920000.0,296030.10616678325,0.0
1940000.0,297185.0555473387,0.0
1960000.0,298340.818623167,0.0
1980000.0,299463.13415041496,0.0
2000000.0,300561.95278168144,0.0


==> final_simulations/data/case1/UCBVIBF_n100_S3_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4742.805713111429,0.0
40000.0,9446.022484973553,0.0
60000.0,14202.334705144349,0.0
80000.0,18863.147866925567,0.0
100000.0,23521.548198718578,0.0
120000.0,28178.82354969078,0.0
140000.0,32787.030439937706,0.0
160000.0,37243.27308634788,0.0
180000.0,41741.056684919036,0.0
200000.0,46228.61774810028,0.0
220000.0,50654.95574709462,0.0
240000.0,54996.21618756898,0.0
260000.0,59179.650240985415,0.0
280000.0,63283.99091897084,0.0
300000.0,67395.7593361641,0.0
320000.0,71456.61050316173,0.0
340000.0,75658.10288086932,0.0
360000.0,79773.32704518177,0.0
380000.0,83717.64485537892,0.0
400000.0,87606.35265081533,0.0
420000.0,91478.71784869026,0.0
440000.0,95356.2800914635,0.0
460000.0,99143.2076232897,0.0
480000.0,103000.28665698742,0.0
500000.0,106810.45039921522,0.0
520000.0,110613.61726125708,0.0
540000.0,114333.082464799,0.0
560000.0,117958.47072494176,0.0
580000.0,121580.7742435591,0.0
600000.0,125173.69990174455,0.0
620000.0,128757.95425660087,0.0
640000.0,132298.9042978054,0.0
660000.0,135873.14593939786,0.0
680000.0,139427.4215358586,0.0
700000.0,142954.69834383362,0.0
720000.0,146434.32898692606,0.0
740000.0,149808.03997257567,0.0
760000.0,153175.50017235504,0.0
780000.0,156556.8782791288,0.0
800000.0,159918.3803505543,0.0
820000.0,163197.92726564064,0.0
840000.0,166498.96412492683,0.0
860000.0,169806.58273615525,0.0
880000.0,173053.20705050603,0.0
900000.0,176284.2928464975,0.0
920000.0,179642.58541203482,0.0
940000.0,182878.84351765056,0.0
960000.0,186143.11983301817,0.0
980000.0,189259.45596109226,0.0
1000000.0,192284.94898096565,0.0
1020000.0,195320.70164734265,0.0
1040000.0,198290.8737138972,0.0
1060000.0,201322.93681825418,0.0
1080000.0,204375.20164630318,0.0
1100000.0,207425.3037864531,0.0
1120000.0,210450.9122872278,0.0
1140000.0,213541.61797494802,0.0
1160000.0,216581.49080801988,0.0
1180000.0,219667.50085757708,0.0
1200000.0,222722.1503149874,0.0
1220000.0,225662.6961973355,0.0
1240000.0,228661.4254084638,0.0
1260000.0,231570.39943517814,0.0
1280000.0,234383.92232718063,0.0
1300000.0,237183.4552614924,0.0
1320000.0,240005.04303250916,0.0
1340000.0,242834.72181205207,0.0
1360000.0,245595.10856247565,0.0
1380000.0,248352.24705209536,0.0
1400000.0,251137.23711258173,0.0
1420000.0,253955.2517042111,0.0
1440000.0,256718.42295523046,0.0
1460000.0,259577.03536491038,0.0
1480000.0,262335.488656746,0.0
1500000.0,265068.45121748233,0.0
1520000.0,267799.4627208882,0.0
1540000.0,270596.00149350485,0.0
1560000.0,273313.57098397124,0.0
1580000.0,275937.64921001776,0.0
1600000.0,278589.1662897102,0.0
1620000.0,281207.2957000765,0.0
1640000.0,283735.8633043915,0.0
1660000.0,286264.8499132864,0.0
1680000.0,288807.68910415773,0.0
1700000.0,291318.90941419045,0.0
1720000.0,293869.88589578634,0.0
1740000.0,296471.673548772,0.0
1760000.0,298983.52703042945,0.0
1780000.0,301481.8652931809,0.0
1800000.0,303939.4706042927,0.0
1820000.0,306471.9435809604,0.0
1840000.0,309011.8421653523,0.0
1860000.0,311502.4318040365,0.0
1880000.0,314049.2584096568,0.0
1900000.0,316568.0197572564,0.0
1920000.0,319084.24690751685,0.0
1940000.0,321605.7289938906,0.0
1960000.0,324136.18776586186,0.0
1980000.0,326622.45118570165,0.0
2000000.0,329090.5131669005,0.0


==> final_simulations/data/case1/UCBVIBF_n100_S6_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4665.862654602392,0.0
40000.0,9307.688197262425,0.0
60000.0,14000.36337281705,0.0
80000.0,18668.108594723883,0.0
100000.0,23230.91258863671,0.0
120000.0,27820.196316722388,0.0
140000.0,32472.795790281147,0.0
160000.0,36932.80521338846,0.0
180000.0,41338.649686123565,0.0
200000.0,45671.73554546409,0.0
220000.0,49976.72438269973,0.0
240000.0,54296.038505033386,0.0
260000.0,58489.52542075666,0.0
280000.0,62642.6111071803,0.0
300000.0,66692.94422363423,0.0
320000.0,70786.57715260366,0.0
340000.0,74799.29895326123,0.0
360000.0,78846.29864304696,0.0
380000.0,82855.39399819856,0.0
400000.0,86781.86434789587,0.0
420000.0,90624.78189437545,0.0
440000.0,94369.2928190245,0.0
460000.0,98118.81907914893,0.0
480000.0,101825.1821543524,0.0
500000.0,105638.57600979722,0.0
520000.0,109362.06078329863,0.0
540000.0,113027.6392388462,0.0
560000.0,116504.17323560093,0.0
580000.0,119960.3271492875,0.0
600000.0,123450.28708287701,0.0
620000.0,126992.65292483469,0.0
640000.0,130469.06692842732,0.0
660000.0,134008.121905206,0.0
680000.0,137536.73708653927,0.0
700000.0,140982.64884686557,0.0
720000.0,144444.2993420373,0.0
740000.0,147831.3337376262,0.0
760000.0,151186.39740522346,0.0
780000.0,154551.06521932135,0.0
800000.0,157785.30715874728,0.0
820000.0,161052.35038446862,0.0
840000.0,164352.70905134163,0.0
860000.0,167625.34345527727,0.0
880000.0,170879.44777983794,0.0
900000.0,174133.12640730833,0.0
920000.0,177394.43230614602,0.0
940000.0,180668.15268240683,0.0
960000.0,183819.32701306872,0.0
980000.0,186908.854687826,0.0
1000000.0,189948.43502349686,0.0
1020000.0,192945.41167863877,0.0
1040000.0,195939.2284830222,0.0
1060000.0,198923.97872702393,0.0
1080000.0,201970.2578727582,0.0
1100000.0,204969.7380046941,0.0
1120000.0,207862.9389692149,0.0
1140000.0,210861.22649315244,0.0
1160000.0,213804.80329932692,0.0
1180000.0,216778.5341457947,0.0
1200000.0,219688.10325177177,0.0
1220000.0,222594.48825519765,0.0
1240000.0,225541.1826435211,0.0
1260000.0,228394.0788417264,0.0
1280000.0,231205.19714748696,0.0
1300000.0,234049.83653554635,0.0
1320000.0,236828.8589294576,0.0
1340000.0,239575.4654300668,0.0
1360000.0,242353.1803965558,0.0
1380000.0,245105.54969433462,0.0
1400000.0,247883.49000554217,0.0
1420000.0,250659.07960841432,0.0
1440000.0,253415.1655801786,0.0
1460000.0,256118.71203938732,0.0
1480000.0,258844.6400248633,0.0
1500000.0,261622.35710957728,0.0
1520000.0,264361.9756600724,0.0
1540000.0,267087.15748333803,0.0
1560000.0,269731.446517788,0.0
1580000.0,272449.92977770057,0.0
1600000.0,275084.348964987,0.0
1620000.0,277705.91596220725,0.0
1640000.0,280361.92545708676,0.0
1660000.0,282909.4849678931,0.0
1680000.0,285414.5065576796,0.0
1700000.0,287921.8895882716,0.0
1720000.0,290478.5636946822,0.0
1740000.0,292987.01567037776,0.0
1760000.0,295545.1172742803,0.0
1780000.0,298117.7672242359,0.0
1800000.0,300599.03543384746,0.0
1820000.0,303114.37730386155,0.0
1840000.0,305661.25363890803,0.0
1860000.0,308234.03683991125,0.0
1880000.0,310707.76707459637,0.0
1900000.0,313281.45192104275,0.0
1920000.0,315796.11202047113,0.0
1940000.0,318323.10268638656,0.0
1960000.0,320908.2239572124,0.0
1980000.0,323395.8722455865,0.0
2000000.0,325900.10773443617,0.0


==> final_simulations/data/case1/UCBVIBF_n200_S3_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4820.552689547831,0.0
40000.0,9545.147064746245,0.0
60000.0,14289.635714671185,0.0
80000.0,19122.8260183826,0.0
100000.0,23899.43164503591,0.0
120000.0,28765.593942271662,0.0
140000.0,33518.04748935957,0.0
160000.0,38203.98222381476,0.0
180000.0,42894.71418728547,0.0
200000.0,47611.73299243646,0.0
220000.0,52324.872967888645,0.0
240000.0,56984.01775804063,0.0
260000.0,61627.122601073934,0.0
280000.0,66301.36992276675,0.0
300000.0,70942.22908861522,0.0
320000.0,75537.21601929035,0.0
340000.0,80111.44775105966,0.0
360000.0,84572.02497090641,0.0
380000.0,89067.3942046726,0.0
400000.0,93509.51717258155,0.0
420000.0,97949.3138619966,0.0
440000.0,102370.97367890284,0.0
460000.0,106875.1567700076,0.0
480000.0,111282.54029644406,0.0
500000.0,115600.14314615887,0.0
520000.0,119934.9386908933,0.0
540000.0,124173.9801110953,0.0
560000.0,128329.3600857603,0.0
580000.0,132528.67258436984,0.0
600000.0,136755.88635450136,0.0
620000.0,140881.28428795637,0.0
640000.0,145046.54359570408,0.0
660000.0,149199.89481473633,0.0
680000.0,153435.5782903502,0.0
700000.0,157613.58595711773,0.0
720000.0,161739.72566302284,0.0
740000.0,165833.48284221522,0.0
760000.0,169985.43093025475,0.0
780000.0,174068.39221110934,0.0
800000.0,178042.0379445997,0.0
820000.0,182016.75796378456,0.0
840000.0,185913.51360498584,0.0
860000.0,189792.63524744293,0.0
880000.0,193752.14370667952,0.0
900000.0,197654.60982794018,0.0
920000.0,201549.80467516615,0.0
940000.0,205414.06840731885,0.0
960000.0,209337.65714021306,0.0
980000.0,213211.33950036275,0.0
1000000.0,217099.43807547167,0.0
1020000.0,220988.8573390497,0.0
1040000.0,224813.04282501154,0.0
1060000.0,228740.79761219863,0.0
1080000.0,232598.95344476495,0.0
1100000.0,236404.59338413202,0.0
1120000.0,240133.63470281532,0.0
1140000.0,243824.30701074656,0.0
1160000.0,247531.83334809472,0.0
1180000.0,251189.11040814314,0.0
1200000.0,254855.61538346484,0.0
1220000.0,258480.65684833273,0.0
1240000.0,262102.3511549211,0.0
1260000.0,265634.68749536516,0.0
1280000.0,269291.04775663617,0.0
1300000.0,272878.667032907,0.0
1320000.0,276493.1852317387,0.0
1340000.0,280078.5198509224,0.0
1360000.0,283661.8095266336,0.0
1380000.0,287246.2141322871,0.0
1400000.0,290817.1454717937,0.0
1420000.0,294480.0400722914,0.0
1440000.0,298142.44603225065,0.0
1460000.0,301806.28379886167,0.0
1480000.0,305373.62871802226,0.0
1500000.0,308921.8862097948,0.0
1520000.0,312429.1615582057,0.0
1540000.0,315918.4120360152,0.0
1560000.0,319310.726579461,0.0
1580000.0,322767.5782564838,0.0
1600000.0,326223.5409076505,0.0
1620000.0,329564.3489026306,0.0
1640000.0,332900.88325044815,0.0
1660000.0,336274.6387278058,0.0
1680000.0,339651.2927788537,0.0
1700000.0,342939.34714387706,0.0
1720000.0,346199.14822383155,0.0
1740000.0,349567.99600090925,0.0
1760000.0,352977.11554326536,0.0
1780000.0,356259.05529973004,0.0
1800000.0,359577.7287248641,0.0
1820000.0,362941.51894715603,0.0
1840000.0,366332.9922639545,0.0
1860000.0,369706.01599723473,0.0
1880000.0,373104.46378470585,0.0
1900000.0,376441.10303857527,0.0
1920000.0,379758.13016121485,0.0
1940000.0,383113.5875349548,0.0
1960000.0,386433.81920020236,0.0
1980000.0,389770.97040451807,0.0
2000000.0,392999.66743045,0.0


==> final_simulations/data/case1/UCBVIBF_n200_S6_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4846.446523545019,0.0
40000.0,9598.567624113351,0.0
60000.0,14367.76238285502,0.0
80000.0,19098.442939021363,0.0
100000.0,23841.55438680426,0.0
120000.0,28595.6670840738,0.0
140000.0,33385.9116415848,0.0
160000.0,38095.275952243916,0.0
180000.0,42841.722296853346,0.0
200000.0,47549.32632817207,0.0
220000.0,52213.32477260723,0.0
240000.0,56871.634925151375,0.0
260000.0,61601.19666292021,0.0
280000.0,66239.79005826503,0.0
300000.0,70890.22143879512,0.0
320000.0,75480.10217845795,0.0
340000.0,80047.58115917817,0.0
360000.0,84492.69433094031,0.0
380000.0,88964.37069765737,0.0
400000.0,93412.95840073316,0.0
420000.0,97888.85004638953,0.0
440000.0,102354.72948312567,0.0
460000.0,106801.31783766439,0.0
480000.0,111255.70613409733,0.0
500000.0,115707.85020826204,0.0
520000.0,120045.96088024724,0.0
540000.0,124362.60029053676,0.0
560000.0,128532.93828954286,0.0
580000.0,132764.9184744961,0.0
600000.0,136936.9604279116,0.0
620000.0,141065.39639381744,0.0
640000.0,145166.83513070963,0.0
660000.0,149290.10526877764,0.0
680000.0,153454.59486909775,0.0
700000.0,157602.71549709997,0.0
720000.0,161751.9377858474,0.0
740000.0,165933.24734337587,0.0
760000.0,170049.4338386933,0.0
780000.0,174202.27454785677,0.0
800000.0,178228.77560595202,0.0
820000.0,182194.0668780686,0.0
840000.0,186138.36863420397,0.0
860000.0,190042.3358676975,0.0
880000.0,193871.87803379522,0.0
900000.0,197691.75425388856,0.0
920000.0,201475.7703588048,0.0
940000.0,205323.2664677591,0.0
960000.0,209180.59964028338,0.0
980000.0,213016.17015430948,0.0
1000000.0,216867.33772588812,0.0
1020000.0,220728.02911922685,0.0
1040000.0,224592.0160685851,0.0
1060000.0,228409.3337102842,0.0
1080000.0,232226.906447578,0.0
1100000.0,235966.8804505444,0.0
1120000.0,239693.0237274823,0.0
1140000.0,243374.7371330288,0.0
1160000.0,247073.28076274786,0.0
1180000.0,250651.5548140431,0.0
1200000.0,254250.29710865836,0.0
1220000.0,257864.4547921602,0.0
1240000.0,261436.59998789162,0.0
1260000.0,265072.5031285668,0.0
1280000.0,268651.1700474768,0.0
1300000.0,272250.52421279287,0.0
1320000.0,275864.82639404,0.0
1340000.0,279463.76124348026,0.0
1360000.0,283026.78289810545,0.0
1380000.0,286640.2694724556,0.0
1400000.0,290200.08009289333,0.0
1420000.0,293748.8885023226,0.0
1440000.0,297343.7318044938,0.0
1460000.0,300893.6826218731,0.0
1480000.0,304503.67992245336,0.0
1500000.0,307996.85258825566,0.0
1520000.0,311430.82716702286,0.0
1540000.0,314847.61494314915,0.0
1560000.0,318227.8993241631,0.0
1580000.0,321626.26623114746,0.0
1600000.0,324954.7553280343,0.0
1620000.0,328318.9984153047,0.0
1640000.0,331583.9357229186,0.0
1660000.0,334938.60425198846,0.0
1680000.0,338289.65100722585,0.0
1700000.0,341642.9243131805,0.0
1720000.0,344955.8637267677,0.0
1740000.0,348287.29997474595,0.0
1760000.0,351632.88249546173,0.0
1780000.0,354941.8053295681,0.0
1800000.0,358290.85652341833,0.0
1820000.0,361679.8949670263,0.0
1840000.0,365020.57130694797,0.0
1860000.0,368330.97259405255,0.0
1880000.0,371637.0588368421,0.0
1900000.0,375000.8232956142,0.0
1920000.0,378301.80952117965,0.0
1940000.0,381639.2031093314,0.0
1960000.0,384956.99513673293,0.0
1980000.0,388258.9432728223,0.0
2000000.0,391546.9460731598,0.0


==> final_simulations/data/case1/UCBVICH_n100_S3_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4721.3638931474325,0.0
40000.0,9379.483138882886,0.0
60000.0,14067.489513692737,0.0
80000.0,18767.731729533596,0.0
100000.0,23515.662460103085,0.0
120000.0,28202.21597963424,0.0
140000.0,33000.95848902261,0.0
160000.0,37677.67912451344,0.0
180000.0,42339.26285972528,0.0
200000.0,47030.49495062548,0.0
220000.0,51731.61281492027,0.0
240000.0,56426.57149186419,0.0
260000.0,61088.944487167115,0.0
280000.0,65908.05084595783,0.0
300000.0,70642.15235565894,0.0
320000.0,75356.94247707824,0.0
340000.0,80059.92623696596,0.0
360000.0,84878.67826298214,0.0
380000.0,89536.19984016038,0.0
400000.0,94281.66407477422,0.0
420000.0,98983.31384355211,0.0
440000.0,103736.97172898197,0.0
460000.0,108459.15804525654,0.0
480000.0,113166.19274400841,0.0
500000.0,117896.24470637555,0.0
520000.0,122634.7669440643,0.0
540000.0,127482.64226399775,0.0
560000.0,132196.27498835692,0.0
580000.0,136896.50320930855,0.0
600000.0,141595.03533588815,0.0
620000.0,146420.8684900091,0.0
640000.0,151104.2270564115,0.0
660000.0,155855.09747771826,0.0
680000.0,160560.25429357926,0.0
700000.0,165325.04229464097,0.0
720000.0,170041.9123384467,0.0
740000.0,174832.27387512807,0.0
760000.0,179488.48960832244,0.0
780000.0,184266.44133248425,0.0
800000.0,189048.52409002034,0.0
820000.0,193755.3343268102,0.0
840000.0,198456.47702395672,0.0
860000.0,203171.52425696037,0.0
880000.0,207889.3443108353,0.0
900000.0,212598.00834181008,0.0
920000.0,217372.66468062357,0.0
940000.0,222078.3237095251,0.0
960000.0,226848.6200955381,0.0
980000.0,231549.50489459978,0.0
1000000.0,236220.95641571615,0.0
1020000.0,240969.05653204152,0.0
1040000.0,245736.24194507382,0.0
1060000.0,250486.58375627722,0.0
1080000.0,255208.9062086756,0.0
1100000.0,259914.40716583666,0.0
1120000.0,264568.97117609286,0.0
1140000.0,269367.64738097985,0.0
1160000.0,274034.4163965124,0.0
1180000.0,278752.32509301533,0.0
1200000.0,283467.90808236855,0.0
1220000.0,288184.7760094713,0.0
1240000.0,292926.0686335622,0.0
1260000.0,297669.4227903717,0.0
1280000.0,302398.4658548699,0.0
1300000.0,307074.7006014661,0.0
1320000.0,311843.064386333,0.0
1340000.0,316594.6970209348,0.0
1360000.0,321328.8665994392,0.0
1380000.0,326102.62417642237,0.0
1400000.0,330811.7131618246,0.0
1420000.0,335485.61083174916,0.0
1440000.0,340201.6499710075,0.0
1460000.0,344856.26799680316,0.0
1480000.0,349667.73648866697,0.0
1500000.0,354453.48642592796,0.0
1520000.0,359268.25311623747,0.0
1540000.0,363975.17440479214,0.0
1560000.0,368573.5714452063,0.0
1580000.0,373350.4671650551,0.0
1600000.0,378075.7461190012,0.0
1620000.0,382751.87211212784,0.0
1640000.0,387536.9211670157,0.0
1660000.0,392284.1318684714,0.0
1680000.0,396935.035821003,0.0
1700000.0,401668.30432347406,0.0
1720000.0,406398.06248777197,0.0
1740000.0,411231.41882508085,0.0
1760000.0,415915.8260520487,0.0
1780000.0,420631.70945111243,0.0
1800000.0,425396.0184342357,0.0
1820000.0,430122.37874021323,0.0
1840000.0,434855.8259207321,0.0
1860000.0,439598.6832142555,0.0
1880000.0,444350.0933057907,0.0
1900000.0,449084.12426226004,0.0
1920000.0,453811.83884969086,0.0
1940000.0,458546.35748466733,0.0
1960000.0,463276.22586248757,0.0
1980000.0,467987.27010485565,0.0
2000000.0,472652.2416448762,0.0


==> final_simulations/data/case1/UCBVICH_n100_S6_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4694.292046584815,0.0
40000.0,9318.889566738544,0.0
60000.0,13951.090883735651,0.0
80000.0,18676.041441660753,0.0
100000.0,23355.255318289586,0.0
120000.0,27932.997270550695,0.0
140000.0,32667.801391087618,0.0
160000.0,37321.567021991636,0.0
180000.0,41997.32092627944,0.0
200000.0,46603.47895007154,0.0
220000.0,51264.034495253145,0.0
240000.0,55939.82932619384,0.0
260000.0,60600.16342547184,0.0
280000.0,65301.44909600212,0.0
300000.0,69897.50699551636,0.0
320000.0,74627.93857345471,0.0
340000.0,79296.38213036655,0.0
360000.0,84002.08509941428,0.0
380000.0,88672.24985325511,0.0
400000.0,93401.75891770996,0.0
420000.0,98132.92848414049,0.0
440000.0,102778.64007638759,0.0
460000.0,107399.88030427939,0.0
480000.0,112091.98612503527,0.0
500000.0,116734.01555152977,0.0
520000.0,121414.93619446212,0.0
540000.0,126103.88425935205,0.0
560000.0,130751.32192679925,0.0
580000.0,135381.5636382801,0.0
600000.0,140043.54493634542,0.0
620000.0,144726.14403654367,0.0
640000.0,149447.1471184282,0.0
660000.0,154143.98090346,0.0
680000.0,158838.43468014093,0.0
700000.0,163600.89721088205,0.0
720000.0,168258.26058326883,0.0
740000.0,173004.06966358883,0.0
760000.0,177676.68635080132,0.0
780000.0,182372.243648634,0.0
800000.0,187065.29579322814,0.0
820000.0,191720.02800629602,0.0
840000.0,196377.0074942038,0.0
860000.0,201068.43177736754,0.0
880000.0,205784.47180521884,0.0
900000.0,210395.0862507082,0.0
920000.0,215017.42622027645,0.0
940000.0,219675.59187593544,0.0
960000.0,224332.73274621757,0.0
980000.0,228996.0060722336,0.0
1000000.0,233625.54267958662,0.0
1020000.0,238305.56871470623,0.0
1040000.0,242990.29040100845,0.0
1060000.0,247728.0775576525,0.0
1080000.0,252355.75655595306,0.0
1100000.0,257033.05670515902,0.0
1120000.0,261672.02767686208,0.0
1140000.0,266376.8965642444,0.0
1160000.0,271118.8298911919,0.0
1180000.0,275819.3774204077,0.0
1200000.0,280518.38785018853,0.0
1220000.0,285219.9818466207,0.0
1240000.0,289913.83977252326,0.0
1260000.0,294600.1927824379,0.0
1280000.0,299342.5558307426,0.0
1300000.0,304052.2364255177,0.0
1320000.0,308725.6452022764,0.0
1340000.0,313399.7880421089,0.0
1360000.0,318066.73167456174,0.0
1380000.0,322739.1797681075,0.0
1400000.0,327365.4129136234,0.0
1420000.0,332036.71566660877,0.0
1440000.0,336768.7900808434,0.0
1460000.0,341497.28689493367,0.0
1480000.0,346120.823195943,0.0
1500000.0,350770.2042753425,0.0
1520000.0,355419.7450970438,0.0
1540000.0,360068.84849964327,0.0
1560000.0,364725.3238399591,0.0
1580000.0,369390.24751870777,0.0
1600000.0,374062.08104626345,0.0
1620000.0,378747.25147097756,0.0
1640000.0,383445.47562025196,0.0
1660000.0,388172.7242577749,0.0
1680000.0,392831.32868851547,0.0
1700000.0,397522.298538795,0.0
1720000.0,402140.9391885303,0.0
1740000.0,406911.70321024593,0.0
1760000.0,411548.1046266549,0.0
1780000.0,416189.99928704475,0.0
1800000.0,420896.5959983701,0.0
1820000.0,425648.2110516585,0.0
1840000.0,430337.1291225258,0.0
1860000.0,434992.92828533927,0.0
1880000.0,439643.6551899797,0.0
1900000.0,444292.42323818605,0.0
1920000.0,448940.444365992,0.0
1940000.0,453620.12848631595,0.0
1960000.0,458262.59359385585,0.0
1980000.0,462982.84788199165,0.0
2000000.0,467725.8250641152,0.0


==> final_simulations/data/case1/UCBVICH_n200_S3_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4729.0781910559035,0.0
40000.0,9522.219261953342,0.0
60000.0,14292.51535684982,0.0
80000.0,19079.803949649388,0.0
100000.0,23867.1154696605,0.0
120000.0,28550.412498028825,0.0
140000.0,33326.40247062886,0.0
160000.0,38098.96294724116,0.0
180000.0,42834.5319488464,0.0
200000.0,47565.39399955454,0.0
220000.0,52335.18909092271,0.0
240000.0,57110.054272672234,0.0
260000.0,61829.60962683585,0.0
280000.0,66585.13316345142,0.0
300000.0,71333.88318108147,0.0
320000.0,76086.12260778126,0.0
340000.0,80821.0480233724,0.0
360000.0,85567.99311286019,0.0
380000.0,90367.45474667821,0.0
400000.0,95076.20274547656,0.0
420000.0,99900.62090301048,0.0
440000.0,104702.01153464604,0.0
460000.0,109435.26910719954,0.0
480000.0,114218.99102859176,0.0
500000.0,118920.89780739023,0.0
520000.0,123677.33748895366,0.0
540000.0,128469.42099769512,0.0
560000.0,133256.37422424124,0.0
580000.0,137970.8888209074,0.0
600000.0,142728.5314610157,0.0
620000.0,147523.47541449848,0.0
640000.0,152262.42599340325,0.0
660000.0,157021.13894355256,0.0
680000.0,161808.8143569773,0.0
700000.0,166629.76633389154,0.0
720000.0,171446.8302998427,0.0
740000.0,176224.73045019258,0.0
760000.0,180971.49708381662,0.0
780000.0,185727.8361614796,0.0
800000.0,190420.6061087834,0.0
820000.0,195167.35697557166,0.0
840000.0,199927.3429335702,0.0
860000.0,204764.01396995096,0.0
880000.0,209600.100803693,0.0
900000.0,214378.39768865466,0.0
920000.0,219178.55876455572,0.0
940000.0,223980.62519385963,0.0
960000.0,228778.0368273774,0.0
980000.0,233573.8650910803,0.0
1000000.0,238346.5187190959,0.0
1020000.0,243134.0329575535,0.0
1040000.0,247881.538391463,0.0
1060000.0,252641.98699318187,0.0
1080000.0,257404.78529999615,0.0
1100000.0,262123.1629830536,0.0
1120000.0,266947.09788258316,0.0
1140000.0,271783.8879573352,0.0
1160000.0,276509.8555617955,0.0
1180000.0,281235.6004252082,0.0
1200000.0,286041.69000291766,0.0
1220000.0,290767.33024949767,0.0
1240000.0,295563.7899964056,0.0
1260000.0,300386.72557206056,0.0
1280000.0,305197.73412550194,0.0
1300000.0,310075.0277843146,0.0
1320000.0,314758.13383384317,0.0
1340000.0,319589.5416754545,0.0
1360000.0,324370.57526821736,0.0
1380000.0,329184.5890205783,0.0
1400000.0,333994.50241414306,0.0
1420000.0,338790.09054731636,0.0
1440000.0,343592.5719368955,0.0
1460000.0,348351.2116259518,0.0
1480000.0,353127.90589034,0.0
1500000.0,357860.4350460153,0.0
1520000.0,362546.6985337642,0.0
1540000.0,367294.7565584214,0.0
1560000.0,372102.82153869304,0.0
1580000.0,376873.22140710964,0.0
1600000.0,381663.4836581539,0.0
1620000.0,386374.35386827716,0.0
1640000.0,391127.55886271945,0.0
1660000.0,395891.67011494306,0.0
1680000.0,400734.27370193717,0.0
1700000.0,405512.8287390132,0.0
1720000.0,410319.87551974005,0.0
1740000.0,415071.88000167743,0.0
1760000.0,419853.18394771055,0.0
1780000.0,424600.15623582876,0.0
1800000.0,429317.06835408264,0.0
1820000.0,434075.9385810635,0.0
1840000.0,438906.45990574814,0.0
1860000.0,443657.9993988051,0.0
1880000.0,448485.4611210957,0.0
1900000.0,453268.02572781546,0.0
1920000.0,458034.3555489541,0.0
1940000.0,462774.39790348697,0.0
1960000.0,467515.1074555977,0.0
1980000.0,472264.7309589513,0.0
2000000.0,477053.15587043273,0.0


==> final_simulations/data/case1/UCBVICH_n200_S6_A3_h20_K100000.csv <==
Time,Regret,Std. Deviation
0.0,0.0,0.0
20000.0,4756.60888812108,0.0
40000.0,9568.367896522868,0.0
60000.0,14287.660643904874,0.0
80000.0,19075.0230914532,0.0
100000.0,23759.534867014634,0.0
120000.0,28508.843095060198,0.0
140000.0,33318.18068222559,0.0
160000.0,38076.4663910642,0.0
180000.0,42820.44042796934,0.0
200000.0,47640.9941102037,0.0
220000.0,52402.76432081885,0.0
240000.0,57149.24428572305,0.0
260000.0,61893.93150660713,0.0
280000.0,66639.10026441823,0.0
300000.0,71386.2045126505,0.0
320000.0,76120.35453209761,0.0
340000.0,80925.04151501291,0.0
360000.0,85602.78690679849,0.0
380000.0,90371.09582387184,0.0
400000.0,95164.18167760942,0.0
420000.0,99912.31348972081,0.0
440000.0,104649.15934963277,0.0
460000.0,109421.7338066491,0.0
480000.0,114122.90236199796,0.0
500000.0,118916.34830931984,0.0
520000.0,123728.73100971238,0.0
540000.0,128527.43567749037,0.0
560000.0,133366.61934247502,0.0
580000.0,138170.97478706256,0.0
600000.0,142935.2712740763,0.0
620000.0,147677.77962613007,0.0
640000.0,152467.66057957942,0.0
660000.0,157238.30936920765,0.0
680000.0,161997.55564942706,0.0
700000.0,166704.5400021703,0.0
720000.0,171499.3307038301,0.0
740000.0,176333.12957469176,0.0
760000.0,181043.61599722394,0.0
780000.0,185886.93579101615,0.0
800000.0,190673.6135435365,0.0
820000.0,195537.45262735715,0.0
840000.0,200361.35860173934,0.0
860000.0,205170.8211810309,0.0
880000.0,209957.33397685236,0.0
900000.0,214755.2267290582,0.0
920000.0,219591.41170564934,0.0
940000.0,224346.6724318373,0.0
960000.0,229108.24042101746,0.0
980000.0,233781.95065552212,0.0
1000000.0,238540.2552875369,0.0
1020000.0,243249.3755504978,0.0
1040000.0,247995.9253099115,0.0
1060000.0,252780.49110749515,0.0
1080000.0,257418.4895091469,0.0
1100000.0,262163.89201392466,0.0
1120000.0,266983.8105767446,0.0
1140000.0,271713.5549179114,0.0
1160000.0,276521.18943384837,0.0
1180000.0,281342.05229435384,0.0
1200000.0,286176.7926060471,0.0
1220000.0,290940.0361020478,0.0
1240000.0,295790.61499151133,0.0
1260000.0,300562.3299546873,0.0
1280000.0,305354.3099538747,0.0
1300000.0,310189.23463071836,0.0
1320000.0,315020.56973190955,0.0
1340000.0,319851.95233965025,0.0
1360000.0,324595.2156683286,0.0
1380000.0,329312.0702406879,0.0
1400000.0,334063.5125261893,0.0
1420000.0,338806.86807853007,0.0
1440000.0,343629.9249070757,0.0
1460000.0,348486.9398579141,0.0
1480000.0,353252.9595735135,0.0
1500000.0,358050.961286939,0.0
1520000.0,362762.8304793908,0.0
1540000.0,367520.6683324028,0.0
1560000.0,372232.7206186461,0.0
1580000.0,377037.6753427164,0.0
1600000.0,381801.6376165269,0.0
1620000.0,386606.22866537806,0.0
1640000.0,391366.04706738074,0.0
1660000.0,396116.2651406318,0.0
1680000.0,400883.4838557842,0.0
1700000.0,405638.1405731611,0.0
1720000.0,410390.31467541715,0.0
1740000.0,415175.5682967297,0.0
1760000.0,419896.8266018927,0.0
1780000.0,424703.1677784575,0.0
1800000.0,429474.64670365246,0.0
1820000.0,434278.1121180303,0.0
1840000.0,439070.2033938501,0.0
1860000.0,443821.9784778077,0.0
1880000.0,448598.728556245,0.0
1900000.0,453307.09338289837,0.0
1920000.0,458002.7105070357,0.0
1940000.0,462786.7080929106,0.0
1960000.0,467524.23354807636,0.0
1980000.0,472355.3039840029,0.0
2000000.0,477209.6804259252,0.0

